Shock corrugation to the rescue of the internal shock model in microquasars: The single-scale MHD view

Questions regarding energy dissipation in astrophysical jets are open to date, despite of numerous attempts to limit the diversity of models. Some of the most popular models assume that energy is transferred to particles via internal shocks, which develop as a consequence of non-uniform velocity of the jet matter. In this context, we study the structure and energy deposition of colliding plasma shells, focusing our attention on the case of initially inhomogeneous shells. This leads to formation of distorted (corrugated) shock fronts -- a setup that has recently been shown to revive particle acceleration in relativistic magnetized perpendicular shocks. Our studies show that the radiative power of the far downstream of non-relativistic magnetized perpendicular shocks is moderately enhanced with respect to the flat shock cases. Based on the decay rate of downstream magnetic field, we make predictions for multiwavelength polarization properties.

==> response1.txt <==
We thank the Reviewer for their careful reading of our manuscript and helpful suggestions. We address each of their comments and attach our response below.

> 1) The corrugation considered by the authors is based on some mathematical function describing either density or pressure modulation. It is not clear why the authors chose these functions, and whether this description is relevant for describing shocks in astronomical objects, such as GX 339-4 used by the authors as a test case.

We now clarify (in the first paragraph of Sect. 2.4) that, in the spirit of some of our previous works, we use a single harmonic component as a first step in identifying the importance of 2D structure in shell collisions and note that true astrophysical sources likely exhibit much more complex corrugating structures.

> 2) In reality, one expects instabilities to develop. None of these is seen in any of the simulation results, and I suspect that the code run times may be too short. I would like to ask the authors to comment on that.

We agree with the Reviewer that instabilities are expected to develop downstream of the shocks. However, we believe that the development of Kelvin-Helmholtz instability is visible in our simulations at late stages (specifically in the last two rows of Fig. 4). We now state that explicitly in the text in the first paragraph of Sect. 3. In case we misunderstood the suggestion, we would be very grateful to the Reviewer for a clarification.

> 3) Specifically, it is known that in terms of instability development, 3d behavior is often very different than 2d. I would thus like to ask the authors, for the least, to comment on possible differences between 2- and 3d evolution of the shock systems.

Since we only observe the Kelvin-Helmholtz instability in our runs, we expect its behavior to be similar in 3D as in 2D systems (since, locally, one can always find a frame of reference where the shear flow is two-dimensional). However, in 3D, a dynamo may potentially operate in addition to the processes we observe in 2D, causing additional magnetic field amplification. We now discuss these points at the end of the Discussion section.

> 4) In the abstract, as well as in some places in the text, the authors directly write that the colliding shells are 'relativistic', but this is not the case. The bulk motion of the flow they consider, Gamma_j=2 is very mildly relativistic at most. But more importantly, in the comoving frame, the shells are assume to propagate at 0.1c, which is sub-relativistic. Thus, the authors should fix this.

We agree and have removed the word "relativistic" where referring to shells and their collisions.

We opted to still note that our simulations are performed in relativistic MHD (e.g., in the last paragraph of Sect. 1), as Special Relativity is needed to describe the adiabatic expansion of shells, which can be considerably faster than the bulk motion of the shells in the collision frame (as noted at the beginning of Sect. 3).

We also chose to retain the term "relativistic jets" when referring generally to the outflows, as a usual term to describe jets from microquasars, AGN, and similar objects -- even though, as correctly pointed out by the Reviewer, in our case the bulk motion is very mildly relativistic. To provide more context, we added references to typical bulk Lorentz factors in microquasars in Sect. 2.2.

----------------------------------------------------------------

In addition, we have made a number of minor corrections with respect to the initial version, which we outline below.
 - We added an additional JILA affiliation for CD.
 - Sect. 1, paragraph 6: we added a paragraph to summarize the findings of some of our previous works that inspired our study and the way we induce corrugation.
 - The last sentence of Sect. 2.3: we have removed the sentence "hereafter, we quote velocities in the units of the speed of light" and instead directly write c where applicable.
 - We now introduce the quantity defined in eq. (4) as total energy (omitted the word "internal").
 - Eq. (4) -- we added a missing factor of Gamma in the last term under the integral.
 - Sect. 2.5.1, point 2: We have removed the sentence "After collision, the position of this stripe tracks the central contact discontinuity very well.", as we believe that the term "contact discontinuity" should no longer be used in the late stages of the collision (when the x~0 regions become well mixed by the K-H instability).
 - Fig. 4: since $\rho$ (no subscript) denotes fluid-frame density throughout the paper, we have removed the subscript "_fl" from the plot.
 - We added a reference to Demidem et al. (2022) (previously marked in prep.).
 - We also made a number of minor edits and wording adjustments where needed.

==> response2.txt <==
We thank the reviewer for their additional helpful comments. We have now addressed them and respond below.

> 1. In page 8, line 566, the authors argue that "parts of the post-shock regions mix with the ambient medium initially between the shells". This sentence suggests that the shocks are corrugated such that there is material that does not cross it. However, this is not seen in Figure 4, and I doubt if it really occurs: I think that until the collision, the shocks do maintain a continuous (though, deformed) structure, and therefore all material that was initially in between the colliding plasmas did cross the shocks into the downstream region.

We agree and we have removed that part of the sentence (it now only states that "the central part of the domain becomes disrupted").

> 2. In figure 4, I think that for clarity the authors should mention that the contact discontinuities (regions XR2 and XL2) are not corrugated, and propagate outwards; it is worth adding a short note / explanation on that.

We note that this is only the case for density-corrugated models such as the one shown in Fig. 4. We now clarify this in the caption of Fig. 4, as requested by the reviewer.
